Stochastic World Models for Verifying Vision-Based Neural Feedback Systems

Verifying a vision-based neural feedback system requires a model of the observations its controller acts upon. Such a model must capture the variation the sensor produces, while remaining tractable for closed-loop analysis. Generative adversarial networks (GANs) have served as perception surrogates, but they are large, reproduce complex scenes poorly, and are hard to verify. We explore stochastic world models as a richer class of perception surrogates. We train a world model with physically grounded latents, built from operations that standard verifiers bound. It reproduces held-out frames more faithfully than GAN surrogates with up to 130 times as many parameters. To verify these surrogates, we develop a procedure that combines falsification, adaptive refinement, symbolic, and backward analyses. On an emergency braking benchmark with a GAN surrogate, our procedure resolves the entire state space, 38% of which the state-of-the-art verifier left unresolved. On the RGB version of the benchmark, where no verification results have previously been reported, our procedure resolves over 80% of the state space with a world model surrogate.

==> figures/fidelity/plots/aebs_gray_d.csv <==
x_center,x_lo,x_hi,n,real_median,real_q25,real_q75,gan_median,gan_q25,gan_q75,wm_median,wm_q25,wm_q75
1.08675,0.0103291,2.03216,125,1.17086,0.724904,1.65206,1.23272,0.938109,1.76385,1.00026,0.611113,1.52754
2.74064,2.08608,3.16078,125,2.68804,2.52514,2.93352,2.81701,2.67815,2.96823,2.71502,2.42944,2.91518
3.46141,3.16384,3.77012,125,3.42285,3.24336,3.61818,3.44496,3.35437,3.54266,3.46685,3.3152,3.60748
4.10548,3.77016,4.47773,125,3.98253,3.76608,4.26049,3.95603,3.84688,4.1035,4.10153,3.93572,4.2552
4.90679,4.48035,5.39741,125,4.81853,4.49236,5.29966,4.80277,4.56717,4.97796,4.91176,4.67627,5.12101
5.88163,5.40485,6.42774,125,5.99198,5.58961,6.58005,5.69275,5.44465,5.95651,5.88454,5.6749,6.12811
7.03226,6.43911,7.6864,125,7.28912,6.792,7.97415,6.84571,6.55531,7.11229,7.03606,6.70492,7.33893
8.30773,7.70866,8.97905,124,8.17374,7.66841,9.01542,8.05754,7.72002,8.44572,8.33073,8.04079,8.68485
9.62739,8.99231,10.4069,124,9.66689,9.01716,10.7257,9.36895,9.08686,9.6885,9.65775,9.32616,10.0258
11.228,10.4252,12.1517,124,11.7533,10.807,12.9286,10.7276,10.4052,11.1802,11.2412,10.8085,11.7394
13.0467,12.1563,14.0606,124,14.2875,13.4298,15.3314,12.8289,12.3048,13.3477,13.0568,12.591,13.5628
15.085,14.0824,16.1282,124,16.3334,15.5977,16.8953,15.048,14.3819,15.6892,15.0582,14.5651,15.6866
17.0813,16.1362,18.1392,124,17.9276,17.2709,18.6247,16.9296,16.5307,17.5994,17.1346,16.6796,17.7151
19.6407,18.2152,20.819,124,21.1156,19.888,22.2699,19.8146,18.9405,20.1967,19.7049,18.9193,20.1521
21.8964,20.8213,22.9195,124,23.729,23.284,24.4774,21.7587,21.1536,22.2277,21.9711,21.2583,22.4701
24.1806,22.9214,25.5429,124,26.0477,25.035,27.4683,24.0695,23.2925,24.821,24.1937,23.5467,24.9441
26.8825,25.5546,28.5284,124,28.6834,27.2889,32.198,26.8657,26.0959,27.8349,26.8422,26.1168,27.6617
30.0403,28.566,31.8319,124,30.7839,29.6858,32.3667,30.0807,29.4823,30.874,30.0095,29.2837,30.875
33.7495,31.8336,36.2546,124,33.0825,32.077,35.2753,33.7025,32.6512,34.842,33.6207,32.6703,34.6767
41.0903,36.4705,57.045,124,40.2664,36.8705,48.2756,41.286,38.3208,46.5747,40.9913,38.1643,46.1922


==> figures/fidelity/plots/taxinet_p.csv <==
x_center,x_lo,x_hi,n,real_median,real_q25,real_q75,gan_median,gan_q25,gan_q75,wm_median,wm_q25,wm_q75
-10.5369,-10.9985,-10.057,51,-6.91198,-9.176,-4.64239,-6.64213,-9.19742,-4.65653,-6.29696,-9.01411,-4.31139
-9.36644,-10.0233,-8.76761,51,-8.24136,-8.99162,-6.60317,-7.66837,-9.42783,-6.96658,-8.22616,-9.17788,-6.57836
-8.17351,-8.73608,-7.64784,50,-7.38103,-8.44638,-6.10672,-7.28636,-8.4792,-6.48728,-6.80407,-8.42615,-6.12796
-7.0925,-7.64469,-6.45185,50,-7.23065,-8.14307,-6.20124,-7.07035,-7.71968,-6.30015,-7.22012,-7.97967,-6.23841
-5.81538,-6.44506,-5.48446,50,-6.56206,-7.39526,-5.37077,-5.70154,-6.75519,-5.15459,-6.30663,-6.84187,-5.34668
-4.87314,-5.48249,-4.45453,50,-5.66364,-6.31264,-4.87921,-5.01744,-5.27701,-4.3691,-5.46063,-5.95667,-4.67031
-3.94424,-4.44929,-3.3005,50,-5.25043,-5.97437,-4.2102,-4.51212,-5.18875,-3.85627,-4.95169,-5.60459,-3.97392
-2.66943,-3.27649,-2.19664,50,-4.04699,-4.66016,-2.94319,-3.18907,-3.75444,-2.08027,-3.78899,-4.20077,-2.54837
-1.71147,-2.18379,-0.992554,50,-2.80596,-3.67068,-2.04497,-1.93484,-2.65852,-0.81428,-2.57641,-3.16517,-1.64292
-0.303654,-0.843157,0.103401,50,-0.799187,-1.89811,1.86655,0.176227,-0.959312,2.7656,-0.930564,-1.58615,2.68364
0.643064,0.114694,1.07699,50,1.15808,-0.164657,3.14732,1.81709,0.462092,3.59308,1.36657,-0.123578,3.3887
1.75091,1.08779,2.27095,50,1.71284,0.303742,3.12358,2.52903,0.967574,3.90041,2.02575,0.617252,3.14001
2.84552,2.27104,3.36936,50,3.55558,2.44641,4.22561,3.87392,2.84759,4.59175,3.8989,2.3747,4.34016
3.94325,3.40974,4.37715,50,3.4925,2.99967,4.43115,4.05254,3.51153,4.41052,4.05216,3.29514,4.41835
4.96448,4.43606,5.61298,50,4.26758,3.21367,5.04282,4.29681,3.60856,4.93811,4.41457,3.74302,5.10522
6.07839,5.62098,6.61651,50,4.51016,3.92654,5.14614,4.34543,3.38026,4.93589,4.6032,4.10876,5.10575
7.22341,6.62332,7.8597,50,5.09439,3.80023,6.43339,4.98787,3.6417,6.5388,5.38447,4.81312,6.36791
8.343,7.87106,8.87421,50,5.94823,4.68317,6.86806,5.19067,4.07918,6.80069,6.15381,5.39576,6.82093
9.439,8.8851,9.94821,50,6.0564,4.73447,7.33941,5.41162,4.3354,7.37029,6.15595,5.57782,7.36642
10.4137,9.98587,10.978,50,7.04693,4.83542,7.45379,5.53015,4.50995,7.59648,6.60081,6.04833,7.65798

